Creativity in Machine Learning

Recent machine learning techniques can be modified to produce creative results. Those results did not exist before; it is not a trivial combination of the data which was fed into the machine learning system. The obtained results come in multiple forms: As images, as text and as audio. This paper gives a high level overview of how they are created and gives some examples. It is meant to be a summary of the current work and give people who are new to machine learning some starting points.

==> activation.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        legend pos=north west,
        legend style={font=\large},
        axis x line=middle,
        axis y line=middle,
        grid = major,
        width=16cm,
        height=8cm,
        grid style={dashed, gray!30},
        xmin=-5,     % start the diagram at this x-coordinate
        xmax= 5,    % end   the diagram at this x-coordinate
        ymin=-1,     % start the diagram at this y-coordinate
        ymax= 1,   % end   the diagram at this y-coordinate
        %axis background/.style={fill=white},
        xlabel=$x$,
        ylabel=$y$,
        tick align=outside,
        enlargelimits=true]
      \addplot[green!50!black, ultra thick] coordinates {(-5,-1) (0,-1) (0, 1) (5, 1)};
      % \addplot[domain=-5:5, green!50!black, ultra thick,samples=500] {x < 0 ? -1 : 1};
      \addplot[domain=-5:5, red, ultra thick,samples=500, dashed] {1/(1+exp(-x))};
      \addplot[domain=-5:5, blue, ultra thick,samples=500, dotted] {tanh(x)};
      \addlegendentry{sign function}
      \addlegendentry{$\sigmoid$}
      \addlegendentry{$\tanh$}
    \end{axis}
\end{tikzpicture}

==> feed-forward-nn.tikz <==
\tikzstyle{input}=[draw,fill=red!50,circle,minimum size=10pt,inner sep=0pt]
\tikzstyle{hidden}=[draw,fill=green!50,circle,minimum size=10pt,inner sep=0pt]
\tikzstyle{output}=[draw,fill=blue!50,circle,minimum size=10pt,inner sep=0pt]
\tikzstyle{bias}=[draw,dashed,fill=gray!50,circle,minimum size=10pt,inner sep=0pt]

\begin{tikzpicture}
  \node (b1)[bias] at (-1,0) {};
  \node (b2)[bias] at (-0.5,1) {};
  \node (i1)[input] at (0,0) {};
  \node (i2)[input] at (1,0) {};
  \node (i3)[input] at (2,0) {};
  \node (i4)[input] at (3,0) {};
  \node (i5)[input] at (4,0) {};
  \node (h1)[hidden] at (0.5,1) {};
  \node (h2)[hidden] at (1.5,1) {};
  \node (h3)[hidden] at (2.5,1) {};
  \node (o1)[output] at (1.5,2) {};

    \draw (b2) -- (o1);
    \draw (h1) -- (o1);
    \draw (h2) -- (o1);
    \draw (h3) -- (o1);

    \foreach \j in {1, ..., 3}{
        \foreach \i in {1, ..., 5}{
            \draw (h\j) -- (i\i);
        }
        \draw (h\j) -- (b1);
    }
\end{tikzpicture}

==> neuron.tikz <==
\tikzstyle{inputNode}=[draw,circle,minimum size=10pt,inner sep=0pt]
\tikzstyle{stateTransition}=[->, thick]

\begin{tikzpicture}
    \node[draw,circle,minimum size=25pt,inner sep=0pt] (x) at (0,0) {$\Sigma$ $\varphi$};

    \node[inputNode] (x0) at (-2, 0.75) {$\tiny x_0$};
    \node[inputNode] (x1) at (-2, 0.375) {$\tiny x_1$};
    \node[inputNode] (x2) at (-2, 0) {$\tiny x_2$};
    \node[inputNode] (x3) at (-2, -0.375) {$\tiny x_3$};
    \node[inputNode] (xn) at (-2, -0.9) {$\tiny x_n$};

    \draw[stateTransition] (x0) to[out=0,in=120] node [midway, sloped, above=-2] {$w_0$} (x);
    \draw[stateTransition] (x1) to[out=0,in=150] node [midway, sloped, above=-2] {$w_1$} (x);
    \draw[stateTransition] (x2) to[out=0,in=180] node [midway, sloped, above=-2] {$w_2$} (x);
    \draw[stateTransition] (x3) to[out=0,in=210] node [midway, sloped, above=-2] {$w_3$} (x);
    \draw[stateTransition] (xn) to[out=0,in=240] node [midway, sloped, above=-2] {$w_n$} (x);
    \draw[stateTransition] (x) -- (1,0) node [midway,above=-0.1cm] {};
    \draw[dashed] (0,-0.43) -- (0,0.43);
    \node (dots) at (-2, -0.57) {$\vdots$};
\end{tikzpicture}
